Binary and Millisecond Pulsars

We review the main properties, demographics and applications of binary and millisecond radio pulsars. Our knowledge of these exciting objects has greatly increased in recent years, mainly due to successful surveys which have brought the known pulsar population to over 1800. There are now 83 binary and millisecond pulsars associated with the disk of our Galaxy, and a further 140 pulsars in 26 of the Galactic globular clusters. Recent highlights include the discovery of the young relativistic binary system PSR J1906+0746, a rejuvination in globular cluster pulsar research including growing numbers of pulsars with masses in excess of 1.5 solar masses, a precise measurement of relativistic spin precession in the double pulsar system and a Galactic millisecond pulsar in an eccentric (e=0.44) orbit around an unevolved companion.

==> abstract.txt <==
  We review the main properties, demographics and applications of
  binary and millisecond radio pulsars. Our knowledge of these
  exciting objects has greatly increased in recent years, mainly due
  to successful surveys which have brought the known pulsar population
  to over 1800. There are now 83 binary and millisecond pulsars
  associated with the disk of our Galaxy, and a further 140 pulsars in
  26 of the Galactic globular clusters. Recent highlights include
  the discovery of the young relativistic binary system PSR J1906+0746, 
  a rejuvination
  in globular cluster pulsar research including growing numbers
  of pulsars with masses in excess of 1.5 solar masses, a precise measurement
  of relativistic spin precession in the double pulsar system
  and a Galactic millisecond pulsar in an eccentric (e=0.44) orbit
  around an unevolved companion.

